Kindergarden quantum mechanics graduates (...or how I learned to stop gluing LEGO together and love the ZX-calculus)

This paper is a `spiritual child' of the 2005 lecture notes Kindergarten Quantum Mechanics, which showed how a simple, pictorial extension of Dirac notation allowed several quantum features to be easily expressed and derived, using language even a kindergartner can understand. Central to that approach was the use of pictures and pictorial transformation rules to understand and derive features of quantum theory and computation. However, this approach left many wondering `where's the beef?' In other words, was this new approach capable of producing new results, or was it simply an aesthetically pleasing way to restate stuff we already know? The aim of this sequel paper is to say `here's the beef!', and highlight some of the major results of the approach advocated in Kindergarten Quantum Mechanics, and how they are being applied to tackle practical problems on real quantum computers. We will focus mainly on what has become the Swiss army knife of the pictorial formalism: the ZX-calculus. First we look at some of the ideas behind the ZX-calculus, comparing and contrasting it with the usual quantum circuit formalism. We then survey results from the past 2 years falling into three categories: (1) completeness of the rules of the ZX-calculus, (2) state-of-the-art quantum circuit optimisation results in commercial and open-source quantum compilers relying on ZX, and (3) the use of ZX in translating real-world stuff like natural language into quantum circuits that can be run on today's (very limited) quantum hardware. We also take the title literally, and outline an ongoing experiment aiming to show that ZX-calculus enables children to do cutting-edge quantum computing stuff. If anything, this would truly confirm that `kindergarten quantum mechanics' wasn't just a joke.

==> abstract.txt <==
This paper is a 'spiritual child' of the 2005 lecture notes Kindergarten Quantum Mechanics, which showed how a simple, pictorial extension of Dirac notation allowed several quantum  features to be easily expressed and derived, using language even a kindergartner can understand.  Central to that approach was the use of pictures and pictorial transformation rules to understand and derive features of quantum theory and computation.  However, this approach left many wondering 'where's the beef?' In other words, was this new approach capable of producing new results, or was it simply an aesthetically pleasing way to restate stuff we already know?

The aim of this sequel paper is to say 'here's the beef!', and highlight some of the major results of the approach advocated in Kindergarten Quantum Mechanics, and how they are being applied to tackle practical problems on real quantum computers. Toward that end, we will focus mainly on what has become the Swiss army knife of the pictorial formalism: the ZX-calculus, a graphical tool for representing and manipulating complex linear maps on 2^N dimensional space. First we look at some of the ideas behind the ZX-calculus, comparing and contrasting it with the usual quantum circuit formalism. We then survey results from the past 2 years falling into three categories: (1) completeness of the  rules of the ZX-calculus, (2) state-of-the-art quantum circuit optimisation results in commercial and open-source quantum compilers relying on ZX, 
and (3) the use of ZX in translating real-world stuff like natural language into quantum circuits  that can be run on today's (very limited) quantum hardware.

We also take the title literally, and outline an ongoing experiment aiming to show that ZX-calculus enables children to do cutting-edge quantum computing stuff. If anything, this would truly confirm that 'kindergarten quantum mechanics' wasn't just a joke.


==> ak-notes.txt <==
* Add a bit about states and measurements
* incorporate Dom's stuff about experiment
* incorporate scalable/!-box stuff

=============
"Kindergarten quantum mechanics graduates"

somewhere we should say who the paper is for

setting sota -> "obtaining state-of-the-art results", commercial and open-source quantum compilers

little is know -> little is known

seizes -> ceases

connectedness -> connectivity

self-congratulatory tone: "achievements", "successes", etc

Other practical achievements for quantum computing
->
Measurement-based and fault-tolerant quantum computing

better words about Conjectures

change of some words about STOMP + picture of pyzx

Cite pawel's blog

citations in QNLP section


OLD STUFF
======================================================================
ZX-calculus: what it is, and why it (now) matters

What is it?

A: a universal language for linear maps + a complete set of rules for linear map equality
QC1: a new tool for circuit optimisation
QC2: a native language for computation beyond the circuit model
QF: a "factorisation" of QT into two parts, correlation (spiders) and phase (phase group)


Why does it matter?

A: efficient heuristics for proving equality beyond stablizers. Part of a new generation of "quantum static analysis" tools (along with Matt Amy's Feynmann tool), which find real bugs in quantum compilers. For example, we validated PyZX output and found bugs in our T-count competitors using these heuristics.
QC1: getting better numbers than anyone in ancilla-free T-count
QC2: new (at the time) results about circuit extraction for the one-way model (Duncan/Perdrix), and a totally new model of MBQC (Kissinger/vdWetering Quantum). First high-level langauge for lattice surgery (Horsman/de Beaudrap).
QF: Spekkens toy model, and all of the machinery for working with it, obtained by "flipping the switch" from Z4 to Z2 x Z2.



==> dom-notes/HLL-section.txt <==
Title: High-level languages for quantum computing

Everything we’ve talked about up to now has been at the qubit level (either raw or error corrected). As quantum computers get bigger (and even now), we will need “high-level” languages capable of dealing with huge numbers of qubits. In circuit notation, for example, even small algorithms with a few tens of qubits can quickly become unreadable, making optimisation and verification difficult or impossible, let alone algorithm design.

This is one time when gluing your LEGO together really is useful. 
Unlike every other qubit representation, ZX comes equipped with two systematic ways of making this jump to a multi-qubit high-level language. These work in specific situations: when there are repeated structures or subroutines within an algorithm. The methods can be used to represent potentially arbitrarily many qubits, all on a single easily-readable diagram. These two tools are !-boxes and the “scalable” ZX calculus. They have applications in circuit optimisation tools and algorithm design (especially for quantum error correction). They can be used either separately or together.

 !-boxes are [insert favourite technical short description of them]. In LEGO terms, they’re the equivalent of the instruction “build this particular structure n times and connect them on in this way” [figure]. They are used for [insert favourite use-case]. This has the potential to [insert favourite what-next]. 

The scalable ZX calculus is a complementary way of dealing with large numbers of qubits and operations. This adds to the standard ZX operations the ability to bundle together many wires to make one thick wire. Connections between thick wires are then given by binary matrices (biadjacency matrices of zeros and ones) that tell you which wires within one bundle are connected to which in another bundle [figure]. Formally, [SZX paper stuff]. This combination of thick wires and simple binary matrices can again represent arbitrarily many qubits when all the operations between them are the same. One particular example of such repeated structures is the phase gadgets of section N. These are easy to represent in the scalable calculus at any size, making them much easier to deal with at large scales [figure].
Another place the scalable calculus is ideal is quantum error correction codes. These are made up of continually repeated structures which are themselves comprised of repeated identical operations between different qubits. In fact, all (stabilizer) codes can be represented by a single scalableZX diagram [figure], no matter how many qubits are involved (the code “distance”) or what code it is. Both these pieces of information are given by the simple binary matrices (here, A, B, and C). [can end this sentence after "diagram" and not give this example in detail, just give the paper reference]. 
These types of repeated operation structures are also found much more widely in quantum algorithms. Two important current examples are the repeated sets of cascading CNOTs in the quantum Fourier transform, and in adder circuits for quantum arithmetic. 
The re-write rules for ZX including those for !-boxes and scalable wires/matrices are also complete. This means we can use them for re-writing any sized diagram as long as it has relevant structure. In fact the basic tools of the scalable calculus have been formalised to work with any of the zoo of graphical calculi that have come out of the ZX project. 
In the future, integrating these many-qubit representations will let the graphical tools we have scale with the size of quantum computers as they get larger, both in the initial NISQ regime, and eventually the ultimate aim of large-scale fully fault-tolerant quantum computing. Through them, ZX can finally unlock real multi-qubit high-level languages for quantum computing. 


==> dom-notes/LSZX.txt <==
For the first time, entangling lattice surgery has in fact recently been experimentally demonstrated [ref]. The two experiments (Bell state generation and quantum teleportation) both use a merge followed by a split. We immediately see in ZX this is a spider [fig a]. We can use this to easily represent and verify what these two experiments are doing (much more simply than the methods used in the paper). For example, the first experiment, Bell state creation, puts two \ket{0} states as inputs to the spider, and using ZX we can verify Bell state creation in a single line [fig b]. (For experiment 2, teleportation, we need extra types of nodes for the measurement feed-forwards, as defined in [45]. Verifying the experiment diagrammatically is, however, then equally simple). The authors of [ref] themselves note that, by using split and merge as basic, they use many fewer operations than if they’d implemented the equivalent CNOT-based circuit. The power of using ZX to represent these operations will only increase as both theoretical and experimental capabilities continue to grow. 

==> figures/Hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=small map] (2) at (0, 0) {H};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=triangle] (1) at (0, 0) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}
